Modelling the efficacy of hyperthermia treatment

Multimodal oncological strategies which combine chemotherapy or radiotherapy with hyperthermia have a potential of improving the efficacy of the non-surgical methods of cancer treatment. Hyperthermia engages the heat-shock response mechanism (HSR), main component of which are heat-shock proteins (HSP). Cancer cells have already partially activated HSR, thereby, hyperthermia may be more toxic to them relative to normal cells. On the other hand, HSR triggers thermotolerance, i.e. hyperthermia treated cells show an impairment in their susceptibility to a subsequent heat-induced stress. This poses questions about efficacy and optimal strategy of the anti-cancer therapy combined with hyperthermia treatment. To address these questions, we adapt our previous HSR model and propose its stochastic extension. We formalise the notion of a HSP-induced thermotolerance. Next, we estimate the intensity and the duration of the thermotolerance. Finally, we quantify the effect of a multimodal therapy based on hyperthermia and a cytotoxic effect of bortezomib, a clinically approved proteasome inhibitor. Consequently, we propose an optimal strategy for combining hyperthermia and proteasome inhibition modalities. In summary, by a proof of concept mathematical analysis of HSR we are able to support the common belief that the combination of cancer treatment strategies increases therapy efficacy. thermotolerance.

==> file_f2-hsr-pert.sm.txt <==
ctmc

const int delta;
const double d = 1/delta; // d

// Initial amounts
const int hsp70_INIT = ceil(0.308649*delta);
const int hsf_INIT = floor(0.150836*delta);
const int s_INIT = floor(0.113447*delta);
const int hsp70_hsf_INIT = ceil(2.58799*delta);
const int hsp70_s_INIT = ceil(1.12632*delta);
const int hsf3_INIT = floor(0.0444747*delta);
const int hse_INIT = ceil(0.957419*delta);
const int hsf3_hse_INIT = floor(0.0425809*delta);
const int mrna_INIT = floor(0.114641*delta);
const int Ptot = ceil(10*delta); // Ptot
// Steady state values for Td=0
const double s_BASE = s_INIT;

// Model parameters
const double k1 = 1.47; // k1
const double l1 = 0.0175; // l1
const double k2 = 1.47; // k2
const double l2 = 0.0175; // l2
const double k3 = 0.0805; // k3
const double l3 = 0.020125; // l3
const double k4 = 0.1225; // k4
const double k5 = 0.0455; // k5
const double k6 = 0.0805; // k6
const double l6 = 0.00126; // l6
const double k7 = 0.1225; // k7
const double l7 = 0.1225; // l7
const double k8 = 0.1225; // k8
const double k9 = 0.0455; // k9
const double k10 = 0.049; // k10
const double m11 = 0.0105; // m11
const double Td = 5; // Td

// Tech
const double e = 2.718281828459045; // Euler's constant
const int MAX_AMOUNT = Ptot; // >= max(ODEs)/d + 2*sqrt(max(ODEs)/d); currently, max(ODEs) <= Ptot
const double inf = 1e308; // order of max (and min for reverse) positive Java double value

// Model parameters
const int n; //Param: event switcher levels, >=2 (tech to control event time precision)
const double pt1; // Param: time offset for first heat shock
const double ptd; // Param: duration of heat shock
const double pt2; // Param: time offset for second heat shock
// shortcuts for event times
formula t1 = pt1;
formula t2 = pt1+ptd;
formula t3 = pt1+ptd+pt2;
formula t4 = pt1+ptd+pt2+ptd;




// Species hsp70 (Heat shock protein)
const int hsp70_MAX = MAX_AMOUNT;
module hsp70

    hsp70 : [0..hsp70_MAX] init hsp70_INIT;

    // r5 (Trimers dissociation (HSF inactivation))
    [r5] hsp70 > 0 -> (hsp70'=hsp70-1);
    // r6f (Hsp70 substrate association)
    [r6f] hsp70 > 0 -> (hsp70'=hsp70-1);
    // r6b (Dissociation rate of Hsp70 substrate complexes)
    [r6b]  hsp70 <= hsp70_MAX-1 -> (hsp70'=hsp70+1);
    // r7f (Hsp70 HSF association)
    [r7f] hsp70 > 0 -> (hsp70'=hsp70-1);
    // r7b (Dissociation of Hsp70 HSF complexes)
    [r7b]  hsp70 <= hsp70_MAX-1 -> (hsp70'=hsp70+1);
    // r8 (Hsp70 degradation)
    [r8] hsp70 > 0 -> (hsp70'=hsp70-1);
    // r9 (Refolding or degradation)
    [r9]  hsp70 <= hsp70_MAX-1 -> (hsp70'=hsp70+1);
    // r11 (Translation)
    [r11]  hsp70 <= hsp70_MAX-1 -> (hsp70'=hsp70+1);

endmodule

// Species hsf (Heat shock factor, i.e. transcription factor of HSP)
const int hsf_MAX = hsf_INIT+hsp70_hsf_INIT + 3*(hsf3_INIT+hsf3_hse_INIT);
module hsf

    hsf : [0..hsf_MAX] init hsf_INIT;

    // r1f (HSF dissociation and formation of Hsp70 substrate complexes)
    [r1f]  hsf <= hsf_MAX-1 -> (hsf'=hsf+1);
    // r1b (Substrate dissociation and formation of Hsp70 HSF complexes)
    [r1b] hsf > 0 -> (hsf'=hsf-1);
    // r2 (Trimers formation (HSF activation))
    [r2] hsf > 2 -> (hsf'=hsf-3);
    // r5 (Trimers dissociation (HSF inactivation))
    [r5]  hsf <= hsf_MAX-2 -> (hsf'=hsf+2);
    // r7f (Hsp70 HSF association)
    [r7f] hsf > 0 -> (hsf'=hsf-1);
    // r7b (Dissociation of Hsp70 HSF complexes)
    [r7b]  hsf <= hsf_MAX-1 -> (hsf'=hsf+1);

endmodule

// Species s (Substrate, i.e. denatured or misfolded protein)
const int s_MAX = MAX_AMOUNT;
module s

    s : [0..s_MAX] init s_INIT;

    // r1f (HSF dissociation and formation of Hsp70 substrate complexes)
    [r1f] s > 0 -> (s'=s-1);
    // r1b (Substrate dissociation and formation of Hsp70 HSF complexes)
    [r1b]  s <= s_MAX-1 -> (s'=s+1);
    // r6f (Hsp70 substrate association)
    [r6f] s > 0 -> (s'=s-1);
    // r6b (Dissociation rate of Hsp70 substrate complexes)
    [r6b]  s <= s_MAX-1 -> (s'=s+1);
    // r10 (Misfolding)
    [r10]  s <= s_MAX-1 -> (s'=s+1);

endmodule

// Species hsp70_hsf (Hsp70:HSF complex)
const int hsp70_hsf_MAX = min(hsp70_MAX, hsf_MAX);
module hsp70_hsf

    hsp70_hsf : [0..hsp70_hsf_MAX] init hsp70_hsf_INIT;

    // r1f (HSF dissociation and formation of Hsp70 substrate complexes)
    [r1f] hsp70_hsf > 0 -> (hsp70_hsf'=hsp70_hsf-1);
    // r1b (Substrate dissociation and formation of Hsp70 HSF complexes)
    [r1b]  hsp70_hsf <= hsp70_hsf_MAX-1 -> (hsp70_hsf'=hsp70_hsf+1);
    // r5 (Trimers dissociation (HSF inactivation))
    [r5]  hsp70_hsf <= hsp70_hsf_MAX-1 -> (hsp70_hsf'=hsp70_hsf+1);
    // r7f (Hsp70 HSF association)
    [r7f]  hsp70_hsf <= hsp70_hsf_MAX-1 -> (hsp70_hsf'=hsp70_hsf+1);
    // r7b (Dissociation of Hsp70 HSF complexes)
    [r7b] hsp70_hsf > 0 -> (hsp70_hsf'=hsp70_hsf-1);

endmodule

// Species hsp70_s (Hsp70:S complex)
const int hsp70_s_MAX = min(hsp70_MAX, s_MAX);
module hsp70_s

    hsp70_s : [0..hsp70_s_MAX] init hsp70_s_INIT;

    // r1f (HSF dissociation and formation of Hsp70 substrate complexes)
    [r1f]  hsp70_s <= hsp70_s_MAX-1 -> (hsp70_s'=hsp70_s+1);
    // r1b (Substrate dissociation and formation of Hsp70 HSF complexes)
    [r1b] hsp70_s > 0 -> (hsp70_s'=hsp70_s-1);
    // r6f (Hsp70 substrate association)
    [r6f]  hsp70_s <= hsp70_s_MAX-1 -> (hsp70_s'=hsp70_s+1);
    // r6b (Dissociation rate of Hsp70 substrate complexes)
    [r6b] hsp70_s > 0 -> (hsp70_s'=hsp70_s-1);
    // r9 (Refolding or degradation)
    [r9] hsp70_s > 0 -> (hsp70_s'=hsp70_s-1);

endmodule

// Species hsf3 (Active HSF, i.e. HSF trimer)
const int hsf3_MAX = floor(hsf_MAX/3);
module hsf3

    hsf3 : [0..hsf3_MAX] init hsf3_INIT;

    // r2 (Trimers formation (HSF activation))
    [r2]  hsf3 <= hsf3_MAX-1 -> (hsf3'=hsf3+1);
    // r3f (Active HSF HSE association)
    [r3f] hsf3 > 0 -> (hsf3'=hsf3-1);
    // r3b (Active HSF HSE dissociation)
    [r3b]  hsf3 <= hsf3_MAX-1 -> (hsf3'=hsf3+1);
    // r5 (Trimers dissociation (HSF inactivation))
    [r5] hsf3 > 0 -> (hsf3'=hsf3-1);

endmodule

// Species hse (Heat shock element, i.e. promotor of HSP)
const int hse_MAX = hse_INIT+hsf3_hse_INIT;
module hse

    hse : [0..hse_MAX] init hse_INIT;

    // r3f (Active HSF HSE association)
    [r3f] hse > 0 -> (hse'=hse-1);
    // r3b (Active HSF HSE dissociation)
    [r3b]  hse <= hse_MAX-1 -> (hse'=hse+1);

endmodule

// Species hsf3_hse (HSF_3:HSE complex)
const int hsf3_hse_MAX = min(hsf3_MAX, hse_MAX);
module hsf3_hse

    hsf3_hse : [0..hsf3_hse_MAX] init hsf3_hse_INIT;

    // r3f (Active HSF HSE association)
    [r3f]  hsf3_hse <= hsf3_hse_MAX-1 -> (hsf3_hse'=hsf3_hse+1);
    // r3b (Active HSF HSE dissociation)
    [r3b] hsf3_hse > 0 -> (hsf3_hse'=hsf3_hse-1);
    // r4 (Transcription)
    [r4] hsf3_hse > 0 -> (hsf3_hse'=hsf3_hse);

endmodule

// Species mrna (Hsp70 mRNA)
const int mrna_MAX = MAX_AMOUNT;
module mrna

    mrna : [0..mrna_MAX] init mrna_INIT;

    // r4 (Transcription)
    [r4]  mrna <= mrna_MAX-1 -> (mrna'=mrna+1);
    // r11 (Translation)
    [r11] mrna > 0 -> (mrna'=mrna);
    // r12 (mRNA degradation)
    [r12] mrna > 0 -> (mrna'=mrna-1);

endmodule



// Reaction rates
formula temp_delta = Td*pTd;
formula fT = (1-(0.4/func(pow,e,temp_delta)))*func(pow,1.4,temp_delta);

formula f1f = (k6/d)*d*hsp70_hsf*d*s;
formula f1b = (l6/d)*d*hsp70_s*d*hsf;
formula f2 = (k3/d)*pow(d*hsf,3);
formula f3f = (k7/d)*d*hsf3*d*hse;
formula f3b = (l7/d)*d*hsf3_hse;
formula f4 = (k8/d)*d*hsf3_hse;
formula f5 = (l3/d)*d*hsp70*d*hsf3;
formula f6f = (k1/d)*d*hsp70*d*s;
formula f6b = (l1/d)*d*hsp70_s;
formula f7f = (k2/d)*d*hsp70*d*hsf;
formula f7b = (l2/d)*d*hsp70_hsf;
formula f8 = (k9/d)*d*hsp70;
formula f9 = (k10/d)*d*hsp70_s;
formula f10 = (m11/d)*fT*d*(Ptot-(s+hsp70_s));
formula f11 = (k4/d)*d*mrna;
formula f12 = (k5/d)*d*mrna;
module reaction_rates

    // r1f (HSF dissociation and formation of Hsp70 substrate complexes)
    [r1f] f1f > 0 -> f1f : true;
    // r1b (Substrate dissociation and formation of Hsp70 HSF complexes)
    [r1b] f1b > 0 -> f1b : true;
    // r2 (Trimers formation (HSF activation))
    [r2] f2 > 0 -> f2 : true;
    // r3f (Active HSF HSE association)
    [r3f] f3f > 0 -> f3f : true;
    // r3b (Active HSF HSE dissociation)
    [r3b] f3b > 0 -> f3b : true;
    // r4 (Transcription)
    [r4] f4 > 0 -> f4 : true;
    // r5 (Trimers dissociation (HSF inactivation))
    [r5] f5 > 0 -> f5 : true;
    // r6f (Hsp70 substrate association)
    [r6f] f6f > 0 -> f6f : true;
    // r6b (Dissociation rate of Hsp70 substrate complexes)
    [r6b] f6b > 0 -> f6b : true;
    // r7f (Hsp70 HSF association)
    [r7f] f7f > 0 -> f7f : true;
    // r7b (Dissociation of Hsp70 HSF complexes)
    [r7b] f7b > 0 -> f7b : true;
    // r8 (Hsp70 degradation)
    [r8] f8 > 0 -> f8 : true;
    // r9 (Refolding or degradation)
    [r9] f9 > 0 -> f9 : true;
    // r10 (Misfolding)
    [r10] f10 > 0 -> f10 : true;
    // r11 (Translation)
    [r11] f11 > 0 -> f11 : true;
    // r12 (mRNA degradation)
    [r12] f12 > 0 -> f12 : true;

endmodule



// Heat shock phases
const int hs1pre = 0;
const int hs1 = 1;
const int hs2pre = 2;
const int hs2 = 3;
const int hsoff = 4;

module events
    phase : [0..hsoff] init hs1pre; // phase
    pTd: [0..1] init 0; // temp delta switcher
    counter: [1..n] init 1; // note: n>=2, otherwise PRISM not gonna parse [1..1] range

    //pre 1st heat shock
    [e1pre] phase = hs1pre & counter < n -> n/pt1: (counter'=counter+1);
    [e1] phase = hs1pre & counter = n -> n/pt1: (phase'=hs1)&(pTd'=1)&(counter'=1);
    //1st heat shock
    [e2pre] phase = hs1 & counter < n -> n/ptd: (counter'=counter+1);
    [e2] phase = hs1 & counter = n -> n/ptd: (phase'=hs2pre)&(pTd'=0)&(counter'=1);
    //pre 2nd heat shock
    [e3pre] phase = hs2pre & counter < n -> n/pt2: (counter'=counter+1);
    [e3] phase = hs2pre & counter = n -> n/pt2: (phase'=hs2)&(pTd'=1)&(counter'=1);
    //2nd heat shock
    [e4pre] phase = hs2 & counter < n -> n/ptd: (counter'=counter+1);
    [e4] phase = hs2 & counter = n -> n/ptd: (phase'=hsoff)&(pTd'=0)&(counter'=1);
endmodule



// Witnesses of substrate maximum value during and after each of the heat shocks
module s_max

    s1_max : [0..s_MAX] init 0; // first heat shock maximum value witness
    s2_max : [0..s_MAX] init 0; // second heat shock maximum value witness

    // pseudoinstanteneous updates of the s*_max values
    [i1] s > s1_max & phase >= hs1 & phase < hs2 -> inf : (s1_max'=s);
    [i2] s > s2_max & phase >= hs2 -> inf : (s2_max'=s);

endmodule



// Reward structures

// signal strength via integrals: s at the basal level of steady state for Td=0
//rewards "ss_m1" true : max(0,s-s_BASE); endrewards
//rewards "ss_m2" true : pow(max(0,s-s_BASE),2); endrewards
//rewards "ss1_m1" phase=hs1: max(0,s-s_BASE); endrewards
//rewards "ss1_m2" phase=hs1: pow(max(0,s-s_BASE),2); endrewards
//rewards "ss2_m1" phase=hs2: max(0,s-s_BASE); endrewards
//rewards "ss2_m2" phase=hs2: pow(max(0,s-s_BASE),2); endrewards

// desensitization coefficient directly via maximum, i.e. ratio of s maximum
// values at the basal level of s steady state for Td=0
rewards "dc_m1" true: (s2_max-s_BASE) / (s1_max-s_BASE); endrewards
rewards "dc_m2" true: pow((s2_max-s_BASE) / (s1_max-s_BASE), 2); endrewards

